Information Loss and Anti-Aliasing Filters in Multirate Systems

This work investigates the information loss in a decimation system, i.e., in a downsampler preceded by an anti-aliasing filter. It is shown that, without a specific signal model in mind, the anti-aliasing filter cannot reduce information loss, while, e.g., for a simple signal-plus-noise model it can. For the Gaussian case, the optimal anti-aliasing filter is shown to coincide with the one obtained from energetic considerations. For a non-Gaussian signal corrupted by Gaussian noise, the Gaussian assumption yields an upper bound on the information loss, justifying filter design principles based on second-order statistics from an information-theoretic point-of-view.

==> aa_M3_SNRLoss.dat <==
-1.9999999999999996	0.02262695998744846
-1.6989700043360185	0.02223410490764799
-1.5228787452803374	0.02185032231305506
-1.3979400086720375	0.021475350948763072
-1.301029995663981	0.021108938572766967
-1.2218487496163564	0.020750841578376367
-1.154901959985743	0.020400824664035255
-1.0969100130080565	0.020058660497701553
-1.0457574905606752	0.019724129400322532
-1.	0.019397019050515496
-0.6989700043360187	0.016492067671625144
-0.5228787452803375	0.014140664195749775
-0.39794000867203755	0.012216736346493118
-0.30102999566398114	0.010627218257425186
-0.22184874961635626	0.009302376816594515
-0.1549019599857432	0.008189252026780114
-0.09691001300805638	0.007247126010939686
-0.04575749056067506	0.006444340375111324
0.	0.005756026266123815
0.30102999566398114	0.0022424638949497533
0.47712125471966244	0.0010962773388384361
0.6020599913279623	0.0006155421481829348
0.6989700043360187	0.000379464854149969
0.7781512503836435	0.00025022334655677714
0.8450980400142567	0.00017360700887286695
0.9030899869919434	0.00012533616533527692
0.9542425094393249	0.00009342490236638468
1.	0.00007148988373506526
1.301029995663981	0.000011230568251405226
1.4771212547196624	3.6056684487098534e-6
1.6020599913279623	1.5847439818750253e-6
1.6989700043360185	8.318061196430082e-7
1.7781512503836434	4.894680138631258e-7
1.845098040014257	3.119497741718713e-7
1.9030899869919433	2.1087419484200343e-7
1.9542425094393248	1.4914838374763262e-7
2.	1.0934351514502172e-7

==> aa_M3_SNRfilt.dat <==
-1.9999999999999996	1.1699185635587679
-1.6989700043360185	0.9670735255862999
-1.5228787452803374	0.8532823560306627
-1.3979400086720375	0.7752054226413112
-1.301029995663981	0.7163714004352432
-1.2218487496163564	0.6695302063408414
-1.154901959985743	0.6308544915256272
-1.0969100130080565	0.5980811809037233
-1.0457574905606752	0.5697632928740847
-1.	0.5449209480696554
-0.6989700043360187	0.3942097471876574
-0.5228787452803375	0.31750165423391247
-0.39794000867203755	0.26873437283444723
-0.30102999566398114	0.2342773922497786
-0.22184874961635626	0.20834461918490843
-0.1549019599857432	0.18798057111646746
-0.09691001300805638	0.17149058499208705
-0.04575749056067506	0.1578221082941012
0.	0.14628177541638568
0.30102999566398114	0.08556546773705942
0.47712125471966244	0.0608795977350826
0.6020599913279623	0.04733876810201868
0.6989700043360187	0.03875477723363703
0.7781512503836435	0.03281786547494757
0.8450980400142567	0.02846381793031044
0.9030899869919434	0.025132635588257853
0.9542425094393249	0.02250107623996836
1.	0.02036932266239092
1.301029995663981	0.010465681869230768
1.4771212547196624	0.007043467714997806
1.6020599913279623	0.005308078551390868
1.6989700043360185	0.00425885088191325
1.7781512503836434	0.003555980900236253
1.845098040014257	0.0030522556233201774
1.9030899869919433	0.0026735387279272133
1.9542425094393248	0.002378431214448176
2.	0.0021419972775905583

==> aa_M3_available.dat <==
-1.9999999999999996	2.0266633875366504
-1.6989700043360185	1.7092719913347838
-1.5228787452803374	1.5288757077911344
-1.3979400086720375	1.4038184668406846
-1.301029995663981	1.3087549248947166
-1.2218487496163564	1.2324823102309652
-1.154901959985743	1.169064819265982
-1.0969100130080565	1.114980842226757
-1.0457574905606752	1.067971638309205
-1.	1.0265030834089235
-0.6989700043360187	0.7693266177944389
-0.5228787452803375	0.6336292673114764
-0.39794000867203755	0.5450791389023883
-0.30102999566398114	0.481211825059604
-0.22184874961635626	0.43232317910396767
-0.1549019599857432	0.3933793729827612
-0.09691001300805638	0.36145355087353936
-0.04575749056067506	0.3347045808490825
0.	0.31190535818241677
0.30102999566398114	0.18822640645959843
0.47712125471966244	0.13583879983375297
0.6020599913279623	0.10649506394067101
0.6989700043360187	0.08765181864708872
0.7781512503836435	0.07450457203077812
0.8450980400142567	0.06480102684914703
0.9030899869919434	0.05734111405891839
0.9542425094393249	0.051425544115109724
1.	0.046618815645308447
1.301029995663981	0.024111394042494363
1.4771212547196624	0.01626478778451034
1.6020599913279623	0.012271929201547049
1.6989700043360185	0.009853248278706971
1.7781512503836434	0.00823105446947759
1.845098040014257	0.007067518983822844
1.9030899869919433	0.0061922069364687745
1.9542425094393248	0.005509822614373533
2.	0.004962911275482395

==> aa_M3_coeff2.dat <==
-1.9999999999999996	0.03611550891661053
-1.6989700043360185	0.035907578830236986
-1.5228787452803374	0.03570126036283683
-1.3979400086720375	0.03549684117234486
-1.301029995663981	0.0352957541282537
-1.2218487496163564	0.035096563633282285
-1.154901959985743	0.03490006171365945
-1.0969100130080565	0.03470502047853574
-1.0457574905606752	0.03451260439038761
-1.	0.03432240379376772
-0.6989700043360187	0.03252825133489834
-0.5228787452803375	0.0309133655263234
-0.39794000867203755	0.029451740297072426
-0.30102999566398114	0.02812180405755238
-0.22184874961635626	0.02690797214891938
-0.1549019599857432	0.025794433937341932
-0.09691001300805638	0.02476969935933493
-0.04575749056067506	0.02382331621937661
0.	0.02294682249535951
0.30102999566398114	0.01677791796111272
0.47712125471966244	0.013224675030721444
0.6020599913279623	0.010913923336676623
0.6989700043360187	0.009290975059847106
0.7781512503836435	0.0080884823628391
0.8450980400142567	0.00716128786901038
0.9030899869919434	0.006424997990309711
0.9542425094393249	0.005825902926177129
1.	0.005329090316758434
1.301029995663981	0.0028763684464705452
1.4771212547196624	0.0019695182593368887
1.6020599913279623	0.0014973648249756444
1.6989700043360185	0.0012081017818077466
1.7781512503836434	0.0010130167161290782
1.845098040014257	0.0008711602840258958
1.9030899869919433	0.0007650609358793581
1.9542425094393248	0.0006820858809175601
2.	0.0006135225989445381

==> aa_M3_fir1.dat <==
-1.9999999999999996	1.1904500814008294
-1.6989700043360185	0.9874831012870612
-1.5228787452803374	0.8735714356704125
-1.3979400086720375	0.7953754266250609
-1.301029995663981	0.7364237240514115
-1.2218487496163564	0.6894662205223183
-1.154901959985743	0.6506755432042304
-1.0969100130080565	0.6177885936655425
-1.0457574905606752	0.5893583674950303
-1.	0.5644049630356266
-0.6989700043360187	0.4126489238783932
-0.5228787452803375	0.3350026891068003
-0.39794000867203755	0.285388369227963
-0.30102999566398114	0.25016276487295547
-0.22184874961635626	0.2235293510220559
-0.1549019599857432	0.20252398893226065
-0.09691001300805638	0.18544477183198693
-0.04575749056067506	0.17123303868046136
0.	0.15919023620339082
0.30102999566398114	0.09495710847036123
0.47712125471966244	0.0682612818157255
0.6020599913279623	0.05341944208758189
0.6989700043360187	0.04392444123596624
0.7781512503836435	0.037313980145076475
0.8450980400142567	0.03244169110898739
0.9030899869919434	0.02869940457114185
0.9542425094393249	0.025733764143900065
1.	0.023325158582781964
1.301029995663981	0.012057950445889996
1.4771212547196624	0.00813309375627169
1.6020599913279623	0.006136267014427654
1.6989700043360185	0.004926781238449598
1.7781512503836434	0.004115619037749005
1.845098040014257	0.0035338177087223324
1.9030899869919433	0.0030961426743128777
1.9542425094393248	0.002754938955838428
2.	0.002481475859857284

==> aa_M3_fir2.dat <==
-1.9999999999999996	1.1698959365987804
-1.6989700043360185	0.9670512914813922
-1.5228787452803374	0.8532605057083497
-1.3979400086720375	0.7751839472903624
-1.301029995663981	0.7163502914966704
-1.2218487496163564	0.669509455499263
-1.154901959985743	0.6308340907009632
-1.0969100130080565	0.5980611222432256
-1.0457574905606752	0.5697435687446843
-1.	0.5449015510506049
-0.6989700043360187	0.39419325511998576
-0.5228787452803375	0.3174875135697167
-0.39794000867203755	0.26872215609810074
-0.30102999566398114	0.23426676503152116
-0.22184874961635626	0.20833531680809184
-0.1549019599857432	0.18797238186444068
-0.09691001300805638	0.1714833378660761
-0.04575749056067506	0.1578156639537261
0.	0.14627601939011955
0.30102999566398114	0.08556322527316447
0.47712125471966244	0.06087850145774376
0.6020599913279623	0.0473381525598705
0.6989700043360187	0.03875439776878288
0.7781512503836435	0.03281761525160101
0.8450980400142567	0.028463644323301566
0.9030899869919434	0.025132510252092517
0.9542425094393249	0.022500982815065993
1.	0.020369251172507184
1.301029995663981	0.010465670638662517
1.4771212547196624	0.007043464109329357
1.6020599913279623	0.005308076966646886
1.6989700043360185	0.00425885005010713
1.7781512503836434	0.003555980410768239
1.845098040014257	0.0030522553113704032
1.9030899869919433	0.0026735385170530185
1.9542425094393248	0.0023784310652997923
2.	0.002141997168247043

==> aa_M3_nofilt.dat <==
-1.9999999999999996	1.2574766347297726
-1.6989700043360185	1.0539677192140622
-1.5228787452803374	0.9395229245308793
-1.3979400086720375	0.8608023771704371
-1.301029995663981	0.8013345185116989
-1.2218487496163564	0.7538690393785626
-1.154901959985743	0.7145783716852973
-1.0969100130080565	0.6811992279826672
-1.0457574905606752	0.6522844208270505
-1.	0.6268538712758613
-0.6989700043360187	0.47070003958976264
-0.5228787452803375	0.38923975584590487
-0.39794000867203755	0.3362853108198268
-0.30102999566398114	0.29810977694825225
-0.22184874961635626	0.26885163693599623
-0.1549019599857432	0.24549550714927734
-0.09691001300805638	0.22629851483748442
-0.04575749056067506	0.21016884721071216
0.	0.1963808280890925
0.30102999566398114	0.12064888844157094
0.47712125471966244	0.0878917877584561
0.6020599913279623	0.06930447205496934
0.6989700043360187	0.05726489251488899
0.7781512503836435	0.04881279205956835
0.8450980400142567	0.04254579474505989
0.9030899869919434	0.03771060811618779
0.9542425094393249	0.03386545817213865
1.	0.03073378567792097
1.301029995663981	0.015979700014255683
1.4771212547196624	0.010799817314011856
1.6020599913279623	0.008156493769818467
1.6989700043360185	0.006552810396010359
1.7781512503836434	0.005476170810942489
1.845098040014257	0.004703413151830105
1.9030899869919433	0.004121786936709253
1.9542425094393248	0.003668183249942709
2.	0.003304522799954377

==> aa_M3_optfilt.dat <==
-1.9999999999999996	1.1583659166195734
-1.6989700043360185	0.9555877602600933
-1.5228787452803374	0.8418626970161012
-1.3979400086720375	0.7638511081315941
-1.301029995663981	0.7050816817568064
-1.2218487496163564	0.6583043478214037
-1.154901959985743	0.6196917699816648
-1.0969100130080565	0.5869808854539422
-1.0457574905606752	0.5587247246573523
-1.	0.5339434199709593
-0.6989700043360187	0.3838072336292918
-0.5228787452803375	0.30761661502965565
-0.39794000867203755	0.2593175316190167
-0.30102999566398114	0.22528621998579224
-0.22184874961635626	0.1997421515273309
-0.1549019599857432	0.17973447486840835
-0.09691001300805638	0.16357241305418407
-0.04575749056067506	0.15020669907631765
0.	0.13894676426980238
0.30102999566398114	0.08020311810594867
0.47712125471966244	0.05665294111610878
0.6020599913279623	0.043850564978271
0.6989700043360187	0.035785265536144965
0.7781512503836435	0.030232708122221126
0.8450980400142567	0.02617489584003061
0.9030899869919434	0.023079023222972294
0.9542425094393249	0.020638894131074573
1.	0.018665919979866285
1.301029995663981	0.009546205452267562
1.4771212547196624	0.006413770232419059
1.6020599913279623	0.004829276408028472
1.6989700043360185	0.003872604863436559
1.7781512503836434	0.003232303921584954
1.845098040014257	0.002773702186619316
1.9030899869919433	0.0024290668716502395
1.9542425094393248	0.002160610183733151
2.	0.0019455876142611787

==> relevantrate_opt1order_available.dat <==
-1.9999999999999996	2.0266633875366504
-1.6989700043360185	1.7092719913347838
-1.5228787452803374	1.5288757077911344
-1.3979400086720375	1.4038184668406846
-1.301029995663981	1.3087549248947166
-1.2218487496163564	1.2324823102309652
-1.154901959985743	1.169064819265982
-1.0969100130080565	1.114980842226757
-1.0457574905606752	1.067971638309205
-1.	1.0265030834089235
-0.6989700043360187	0.7693266177944389
-0.5228787452803375	0.6336292673114764
-0.39794000867203755	0.5450791389023883
-0.30102999566398114	0.481211825059604
-0.22184874961635626	0.43232317910396767
-0.1549019599857432	0.3933793729827612
-0.09691001300805638	0.36145355087353936
-0.04575749056067506	0.3347045808490825
0.	0.31190535818241677
0.30102999566398114	0.18822640645959843
0.47712125471966244	0.13583879983375297
0.6020599913279623	0.10649506394067101
0.6989700043360187	0.08765181864708872
0.7781512503836435	0.07450457203077812
0.8450980400142567	0.06480102684914703
0.9030899869919434	0.05734111405891839
0.9542425094393249	0.051425544115109724
1.	0.046618815645308447
1.301029995663981	0.024111394042494363
1.4771212547196624	0.01626478778451034
1.6020599913279623	0.012271929201547049
1.6989700043360185	0.009853248278706971
1.7781512503836434	0.00823105446947759
1.845098040014257	0.007067518983822844
1.9030899869919433	0.0061922069364687745
1.9542425094393248	0.005509822614373533
2.	0.004962911275482395

==> relevantrate_opt1order_fir.dat <==
-1.9999999999999996	0.7794964652119123
-1.6989700043360185	0.6336437428829664
-1.5228787452803374	0.5528784641197689
-1.3979400086720375	0.4980191204639827
-1.301029995663981	0.4570313046234892
-1.2218487496163564	0.4246411881470115
-1.154901959985743	0.3980755630747915
-1.0969100130080565	0.37570053762425315
-1.0457574905606752	0.35647492822964644
-1.	0.3396958987093393
-0.6989700043360187	0.23990097679781117
-0.5228787452803375	0.19065777415694973
-0.39794000867203755	0.15998817337444024
-0.30102999566398114	0.1386393529756999
-0.22184874961635626	0.12275330571221427
-0.1549019599857432	0.11038899203700488
-0.09691001300805638	0.10044783254488669
-0.04575749056067506	0.09225518871155217
0.	0.08537103107209477
0.30102999566398114	0.04960784341714891
0.47712125471966244	0.035247724691347744
0.6020599913279623	0.027399768289465474
0.6989700043360187	0.022431398335699373
0.7781512503836435	0.018996926089468076
0.8450980400142567	0.016478567373404394
0.9030899869919434	0.014551860142816227
0.9542425094393249	0.013029718179405961
1.	0.01179656134051705
1.301029995663981	0.006065037560286405
1.4771212547196624	0.004082995269732722
1.6020599913279623	0.003077508849077747
1.6989700043360185	0.002469439151003017
1.7781512503836434	0.0020620325631586773
1.845098040014257	0.0017700235113977973
1.9030899869919433	0.0015504629419761226
1.9542425094393248	0.0013793634319209556
2.	0.0012422748248287184

==> relevantrate_opt1order_nofilt.dat <==
-1.9999999999999996	0.8728832583263336
-1.6989700043360185	0.7263155831537014
-1.5228787452803374	0.6448465329007517
-1.3979400086720375	0.5892943323353133
-1.301029995663981	0.5476243153680801
-1.2218487496163564	0.5145624039715614
-1.154901959985743	0.48733514790141425
-1.0969100130080565	0.46430842086230145
-1.0457574905606752	0.444440812085801
-1.	0.42702926521001594
-0.6989700043360187	0.3213867504874245
-0.5228787452803375	0.2670450001131192
-0.39794000867203755	0.23188839677854606
-0.30102999566398114	0.20655875289257639
-0.22184874961635626	0.18711586585168558
-0.1549019599857432	0.17155357423253537
-0.09691001300805638	0.15872099681945703
-0.04575749056067506	0.14790098039152702
0.	0.13861856304243028
0.30102999566398114	0.08686012943255723
0.47712125471966244	0.06391828172080767
0.6020599913279623	0.05070917611211851
0.6989700043360187	0.04207142944872609
0.7781512503836435	0.03596690207396347
0.8450980400142567	0.03141817869301634
0.9030899869919434	0.027895355144822494
0.9542425094393249	0.025085415200653115
1.	0.022791270694227185
1.301029995663981	0.01191385300013634
1.4771212547196624	0.00806733207876259
1.6020599913279623	0.006098776053954191
1.6989700043360185	0.004902591454662032
1.7781512503836434	0.004098728981674957
1.845098040014257	0.003521360235833742
1.9030899869919433	0.0030865769368294917
1.9542425094393248	0.0027473635677272967
2.	0.002475328562190369

==> relevantrate_opt1order_optfilt.dat <==
-1.9999999999999996	0.755510463260794
-1.6989700043360185	0.60983005698088
-1.5228787452803374	0.5292345651597952
-1.3979400086720375	0.4745425360965659
-1.301029995663981	0.4337196175297137
-1.2218487496163564	0.40149203437846065
-1.154901959985743	0.37508663045686624
-1.0969100130080565	0.3528695642200167
-1.0457574905606752	0.3337997008614023
-1.	0.31717425153531864
-0.6989700043360187	0.21880550515964298
-0.5228787452803375	0.17081515494630256
-0.39794000867203755	0.14125538283349764
-0.30102999566398114	0.12089689672058801
-0.22184874961635626	0.10590026115713015
-0.1549019599857432	0.09433930501591922
-0.09691001300805638	0.08512750230640455
-0.04575749056067506	0.07760009511923048
0.	0.07132523448105423
0.30102999566398114	0.03967662539155753
0.47712125471966244	0.027560801035481412
0.6020599913279623	0.02112803190949742
0.6989700043360187	0.01713412476891744
0.7781512503836435	0.014411729667483409
0.8450980400142567	0.01243654477899682
0.9030899869919434	0.010937869320053509
0.9542425094393249	0.009761739171341427
1.	0.008814098359752675
1.301029995663981	0.004473067044169738
1.4771212547196624	0.0029971756802720717
1.6020599913279623	0.0022536234100573277
1.6989700043360185	0.0018056723087935096
1.7781512503836434	0.0015062739687245414
1.845098040014257	0.0012920417485074059
1.9030899869919433	0.0011311610720346344
1.9542425094393248	0.0010059089523199666
2.	0.0009056297927601232
